Constraining (anti)nuclei measurements relevant for astrophysics with ALICE

Antinuclei can be produced in space either by collisions of high-energy cosmic rays with the interstellar medium or from the annihilation of dark matter particles stemming into standard model particles. High-energy hadronic collisions at accelerators create a suitable environment for producing light (anti)nuclei. Hence, studying the production of (anti)nuclei in pp collisions at the LHC can provide crucial insights into the production mechanisms of nuclear states in our Universe. Recent measurements of the production of (anti)nuclei in and out of jets, and as a function of rapidity in pp collisions at \mbox{$\sqrt{s}$ = 13 TeV} have been carried out with ALICE. The latter allow for the extrapolation of the nuclear production models at forward rapidity, region of interest for indirect searches of dark matter. Recent results on the annihilation cross-section of antinuclei are also discussed in the context of astrophysical measurements of cosmic ray flux. Such information is essential to study the different sources of antinuclei in our Universe and to interpret any future measurement of antinuclei in space.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

